A transient ultraviolet outflow in the short-period X-ray binary UW CrB

Accreting low mass X-ray binaries (LMXBs) are capable of launching powerful outflows such as accretion disc winds. In disc winds, vast amounts of material can be carried away, potentially greatly impacting the binary and its environment. Previous studies have uncovered signatures of disc winds in the X-ray, optical, near-infrared, and recently even the UV band, predominantly in LMXBs with large discs ($P_{orb}{\geq}20$ hrs). Here, we present the discovery of transient UV outflow features in UW CrB, a high-inclination ($i{\geq}77$\deg) neutron star LMXB with an orbital period of only $P_{orb}{\approx}111$ min. We present P-Cygni profiles detected for Si iv 1400\r{A} and tentatively for N v 1240\r{A} in one 15 min exposure, which is the only exposure covering orbital phase $\phi{\approx}0.7{-}0.8$, with a velocity of ${\approx}1500$ km/s. We show that due to the presence of black body emission from the neutron star surface and/or boundary layer, a thermal disc wind can be driven despite the short $P_{orb}$, but explore alternative scenarios as well. The discovery that thermal disc winds may occur in NS-LMXBs with $P_{orb}$ as small as ${\approx}111$ min, and can potentially be transient on time scales as short as ${\approx}15$ min, warrants further observational and theoretical work.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Template_examples/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
